L\'evy graphical models

Conditional independence and graphical models are crucial concepts for sparsity and statistical modeling in higher dimensions. For L\'evy processes, a widely applied class of stochastic processes, these notions have not been studied. By the L\'evy-It\^o decomposition, a multivariate L\'evy process can be decomposed into the sum of a Brownian motion part and an independent jump process. We show that conditional independence statements between the marginal processes can be studied separately for these two parts. While the Brownian part is well-understood, we derive a novel characterization of conditional independence between the sample paths of the jump process in terms of the L\'evy measure. We define L\'evy graphical models as L\'evy processes that satisfy undirected or directed Markov properties. We prove that the graph structure is invariant under changes of the univariate marginal processes. L\'evy graphical models allow the construction of flexible, sparse dependence models for L\'evy processes in large dimensions, which are interpretable thanks to the underlying graph. For trees, we develop statistical methodology to learn the underlying structure from low- or high-frequency observations of the L\'evy process and show consistent graph recovery. We apply our method to model stock returns from U.S. companies to illustrate the advantages of our approach.

==> BM.csv <==
"X1","X2"
0,0
0.001,-0.0198102089083783
0.002,-0.0140028970921128
0.003,-0.0404277940243307
0.004,0.0100194143986276
0.005,0.0204393650552633
0.006,-0.00550612336444515
0.007,0.00990773666967125
0.008,0.0332556138794766
0.009,0.0514634189342305
0.01,0.0418061901904365
0.011,0.0896129083509902
0.012,0.101940833925706
0.013,0.0822954818313325
0.014,0.0122605220593441
0.015,0.0478339611761106
0.016,0.0464130356963146
0.017,0.0459010546232141
0.018,0.0757477762622951
0.019,0.10171707065545
0.02,0.120497879459756
0.021,0.149558495584125
0.022,0.174291817094211
0.023,0.176649768905477
0.024,0.113740944645008
0.025,0.133341555802654
0.026,0.131566609211595
0.027,0.126639922707506
0.028,0.0801306486350654
0.029,0.0650102162602827
0.03,0.078226688851037
0.031,0.121191908782316
0.032,0.117941475443154
0.033,0.13020072821031
0.034,0.128499263431913
0.035,0.0849528166991078
0.036,0.0718295363329687
0.037,0.0593609932104981
0.038,0.0574853389168132
0.039,0.0922711955112437
0.04,0.116404931712539
0.041,0.111202238782507
0.042,0.103190238972123
0.043,0.125230156092102
0.044,0.142833392066138
0.045,0.121053024604261
0.046,0.0986800633088745
0.047,0.110209157250531
0.048,0.134512302233521
0.049,0.130959603064649
0.05,0.158822675860328
0.051,0.171411889178992
0.052,0.152057915270889
0.053,0.162845067067239
0.054,0.12713147017769
0.055,0.1724476585615
0.056,0.235073402133948
0.057,0.223460839420307
0.058,0.190442403390217
0.059,0.208458519894423
0.06,0.20418771832687
0.061,0.280133540249949
0.062,0.278892662409669
0.063,0.300704136181837
0.064,0.301589642193323
0.065,0.278085279554818
0.066,0.284055416266479
0.067,0.226977612769776
0.068,0.27332252675449
0.069,0.278168822832228
0.07,0.346872836326301
0.071,0.361909767930667
0.072,0.339459290546464
0.073,0.358772153587609
0.074,0.329233392857961
0.075,0.289590023901791
0.076,0.298806363098961
0.077,0.284788243222833
0.078,0.284823197510546
0.079,0.287174076596467
0.08,0.268531787413149
0.081,0.250548903114866
0.082,0.24627417996748
0.083,0.283528561877464
0.084,0.235349149309731
0.085,0.254131376914526
0.086,0.264660192122859
0.087,0.298278360782336
0.088,0.288659220519425
0.089,0.300360242683829
0.09,0.308806648074999
0.091,0.291650658333011
0.092,0.329846792125983
0.093,0.366541944810114
0.094,0.388684644622177
0.095,0.4388647244592
0.096,0.456525615929924
0.097,0.416156225710406
0.098,0.398027981582521
0.099,0.359302330437986
0.1,0.344332087868771
0.101,0.324714371023784
0.102,0.326046191871609
0.103,0.297240320077797
0.104,0.30223762864417
0.105,0.281537844682632
0.106,0.337424375193003
0.107,0.360088655595852
0.108,0.388870891923789
0.109,0.40101989966797
0.11,0.454214978066931
0.111,0.434111226206156
0.112,0.419512738028619
0.113,0.464805479288582
0.114,0.444228653872318
0.115,0.437670698945902
0.116,0.425249021545788
0.117,0.415129958549547
0.118,0.406303620922961
0.119,0.421931228121802
0.12,0.416323545896322
0.121,0.400323766101927
0.122,0.442794382837679
0.123,0.43600878613788
0.124,0.430330710100945
0.125,0.427162400673991
0.126,0.449698888093425
0.127,0.447372577375902
0.128,0.44618248037901
0.129,0.424626483341123
0.13,0.41437215696331
0.131,0.41627459713143
0.132,0.397652118350477
0.133,0.414459503714743
0.134,0.36644366687308
0.135,0.376137877620325
0.136,0.3275510680909
0.137,0.318033367269505
0.138,0.301327689868082
0.139,0.280706642295483
0.14,0.278907408200259
0.141,0.218370047746652
0.142,0.255576878975885
0.143,0.202925827577591
0.144,0.188267709243741
0.145,0.152979217056644
0.146,0.129236235513604
0.147,0.195238236916517
0.148,0.195788334711925
0.149,0.155111940395373
0.15,0.103231438088968
0.151,0.117467604221473
0.152,0.116880690777773
0.153,0.106822485625513
0.154,0.0774334740545231
0.155,0.0303958489630476
0.156,-0.0036047168366814
0.157,0.0280189706184128
0.158,0.00837279271878639
0.159,-0.0354066281974268
0.16,0.0237055315590966
0.161,0.037148385826037
0.162,0.0296017018672246
0.163,0.0630738748532192
0.164,0.091105020332321
0.165,0.0715228357559617
0.166,0.141285921152549
0.167,0.133221258351009
0.168,0.0881747822570354
0.169,0.0836084659030651
0.17,0.090171404440894
0.171,0.16315608975586
0.172,0.166501854399692
0.173,0.180953425530833
0.174,0.178513635491889
0.175,0.167951601468958
0.176,0.166853468033407
0.177,0.191760819324887
0.178,0.257385828627258
0.179,0.289874830200544
0.18,0.328072247638024
0.181,0.289134382153673
0.182,0.320247891964857
0.183,0.327202524900187
0.184,0.280804005011389
0.185,0.297280190806548
0.186,0.292259929407125
0.187,0.338574246787206
0.188,0.314348606855137
0.189,0.300744116669236
0.19,0.271457962924972
0.191,0.265857443917191
0.192,0.278570172611132
0.193,0.255430263603881
0.194,0.281688968790998
0.195,0.243486036723352
0.196,0.210345859755086
0.197,0.255919267966418
0.198,0.223795350509702
0.199,0.236823134802862
0.2,0.224772451970393
0.201,0.237718874885992
0.202,0.291125737524175
0.203,0.341298069113725
0.204,0.33083384565698
0.205,0.258568352842197
0.206,0.337551347324129
0.207,0.358645831694296
0.208,0.37576410510786
0.209,0.375340374980848
0.21,0.391471419682526
0.211,0.386273399475758
0.212,0.39957693219692
0.213,0.386920018826564
0.214,0.343590241217013
0.215,0.374828430067333
0.216,0.422886987500226
0.217,0.413123753451727
0.218,0.373491251492966
0.219,0.39380070482679
0.22,0.392386877778738
0.221,0.337577699297789
0.222,0.337645114620205
0.223,0.317713267968428
0.224,0.306930894739309
0.225,0.270356865291994
0.226,0.327377219027202
0.227,0.316905904614742
0.228,0.266135112648056
0.229,0.272370916708632
0.23,0.280693261381916
0.231,0.249518683866898
0.232,0.15816299084639
0.233,0.137909181048707
0.234,0.155950216568975
0.235,0.154061600752759
0.236,0.150956916264048
0.237,0.168691624878795
0.238,0.131172508403858
0.239,0.165855643856798
0.24,0.165686650844404
0.241,0.188053778067522
0.242,0.220755135945198
0.243,0.227822207180916
0.244,0.200035032641055
0.245,0.236811200990086
0.246,0.173560431774616
0.247,0.156332635908876
0.248,0.14824761818961
0.249,0.14299440975515
0.25,0.175264311972711
0.251,0.179572026466559
0.252,0.192447796629074
0.253,0.190245118037934
0.254,0.182413283890703
0.255,0.204408531663557
0.256,0.240655454938307
0.257,0.16466288018243
0.258,0.182774495188917
0.259,0.194624321391677
0.26,0.181176175237002
0.261,0.211249840796343
0.262,0.198941080353794
0.263,0.189949755354697
0.264,0.217063433223014
0.265,0.271442823141262
0.266,0.27998270894379
0.267,0.266632078317472
0.268,0.229029014240035
0.269,0.218560832301154
0.27,0.188840819465217
0.271,0.180652652234355
0.272,0.193124016567383
0.273,0.166185930049753
0.274,0.249959942511196
0.275,0.254893464878007
0.276,0.290633756810334
0.277,0.218245300582293
0.278,0.241677814637873
0.279,0.200054487975866
0.28,0.229141234190307
0.281,0.241731215154558
0.282,0.228844029933509
0.283,0.270720764758456
0.284,0.248545872335835
0.285,0.230185235901095
0.286,0.198528553958367
0.287,0.177398891146981
0.288,0.20728826377477
0.289,0.221003129961507
0.29,0.252789055351232
0.291,0.240452419989715
0.292,0.252354293646015
0.293,0.260075466507018
0.294,0.214973249192344
0.295,0.271212121252072
0.296,0.275463729598397
0.297,0.299674095715238
0.298,0.329878169473206
0.299,0.328279141592789
0.3,0.318608408892148
0.301,0.34686885273875
0.302,0.313750377335628
0.303,0.376089539106741
0.304,0.363958026712351
0.305,0.416266694072918
0.306,0.464087058267949
0.307,0.466710665126731
0.308,0.484647765400883
0.309,0.45224869771497
0.31,0.462463060200939
0.311,0.495464983830271
0.312,0.498598120687454
0.313,0.484237050662686
0.314,0.463499407643208
0.315,0.462363440897625
0.316,0.496173294919737
0.317,0.480868663818004
0.318,0.477041988100952
0.319,0.436117687868823
0.32,0.451749232253466
0.321,0.493108709841038
0.322,0.540449303244941
0.323,0.56621246570089
0.324,0.50708455249598
0.325,0.522327663820306
0.326,0.536751938103574
0.327,0.525576439813804
0.328,0.530967790266531
0.329,0.503644574313354
0.33,0.525123737341039
0.331,0.51477989502848
0.332,0.465161159617991
0.333,0.453541346443492
0.334,0.496688567393002
0.335,0.486117662474003
0.336,0.509289253363655
0.337,0.539222919597992
0.338,0.539362018842242
0.339,0.528220609282049
0.34,0.511470166529805
0.341,0.534858031387169
0.342,0.501228555111952
0.343,0.509014425614016
0.344,0.499859651818823
0.345,0.428237561671074
0.346,0.383685798433491
0.347,0.412652873030723
0.348,0.406604101509344
0.349,0.43200614720102
0.35,0.491693330495611
0.351,0.538301545823251
0.352,0.559718656055024
0.353,0.5717341312093
0.354,0.565637309640284
0.355,0.615534629372175
0.356,0.634389207413457
0.357,0.597277445987394
0.358,0.592355596876838
0.359,0.531674340311668
0.36,0.525499713441609
0.361,0.443523114656543
0.362,0.485075511643975
0.363,0.464977877301573
0.364,0.451380752542095
0.365,0.44602643674514
0.366,0.465386475292689
0.367,0.486837475176949
0.368,0.504797693522907
0.369,0.486692306664004
0.37,0.443581251823686
0.371,0.431288775130883
0.372,0.440077191655817
0.373,0.414049081223282
0.374,0.411872139731218
0.375,0.374947414845813
0.376,0.374684660745493
0.377,0.378759426324128
0.378,0.374146433913675
0.379,0.368963114346242
0.38,0.424731525355762
0.381,0.448846628277424
0.382,0.483993165051537
0.383,0.454798797825078
0.384,0.459995743067995
0.385,0.49651452197357
0.386,0.494727157592559
0.387,0.427390861509018
0.388,0.438295842005927
0.389,0.378055861514015
0.39,0.352404408975308
0.391,0.394273101847429
0.392,0.413741248400692
0.393,0.44826285190458
0.394,0.457958548945216
0.395,0.454475023008503
0.396,0.425245686673816
0.397,0.475618042453428
0.398,0.477041402542544
0.399,0.454427056886704
0.4,0.481787813679676
0.401,0.515764620074997
0.402,0.575710487513394
0.403,0.556642038490072
0.404,0.544281712714557
0.405,0.531119616394779
0.406,0.519240285634166
0.407,0.507646397142956
0.408,0.498296255110041
0.409,0.54389061984154
0.41,0.521832522265253
0.411,0.509557587941469
0.412,0.530192602392945
0.413,0.565761030197454
0.414,0.541344742761682
0.415,0.525277645854346
0.416,0.541835982811707
0.417,0.574020197352936
0.418,0.566077675693576
0.419,0.520857312364935
0.42,0.5749044649483
0.421,0.620285349441384
0.422,0.597821441391891
0.423,0.595763824046167
0.424,0.540124537290043
0.425,0.558140759552726
0.426,0.609127642156701
0.427,0.557352282019049
0.428,0.532700161080363
0.429,0.512424366142216
0.43,0.490885100246922
0.431,0.426586964089274
0.432,0.442428822808955
0.433,0.393989112429943
0.434,0.393198617667477
0.435,0.411950441028672
0.436,0.405682951491587
0.437,0.433890733613604
0.438,0.433077551670663
0.439,0.412596729928047
0.44,0.433036409314082
0.441,0.41931741349363
0.442,0.475372300997851
0.443,0.474794878230932
0.444,0.501763256256128
0.445,0.508251076912367
0.446,0.413128228061696
0.447,0.369927975644385
0.448,0.356516684615557
0.449,0.364005073972643
0.45,0.289921664097932
0.451,0.320333181893921
0.452,0.301219561939934
0.453,0.277411491926157
0.454,0.22821873405614
0.455,0.182242577176746
0.456,0.184023946243857
0.457,0.200131621198838
0.458,0.1337907370251
0.459,0.102030022521749
0.46,0.118972612004042
0.461,0.104646321483879
0.462,0.173121285877169
0.463,0.212515254611774
0.464,0.231346555909898
0.465,0.231501015766467
0.466,0.240335179368672
0.467,0.218012467667573
0.468,0.237872113797566
0.469,0.28468058918005
0.47,0.318941651190196
0.471,0.293224609739105
0.472,0.24203122879047
0.473,0.238563611102452
0.474,0.252505757185016
0.475,0.295227937998723
0.476,0.253529844844457
0.477,0.265052697413578
0.478,0.272436610535112
0.479,0.310192791034312
0.48,0.309310200220699
0.481,0.298011418364674
0.482,0.26174597113455
0.483,0.245383698772733
0.484,0.233932339610332
0.485,0.308263393944882
0.486,0.385629509087652
0.487,0.380357888521753
0.488,0.347354226249847
0.489,0.284964545579946
0.49,0.30123989166738
0.491,0.266752926861235
0.492,0.339000198323878
0.493,0.31099451166919
0.494,0.31450800547605
0.495,0.434999533740768
0.496,0.399932720604435
0.497,0.409658831258649
0.498,0.374655754641834
0.499,0.385649528313291
0.5,0.358034479006851
0.501,0.360479018387773
0.502,0.351091207636809
0.503,0.313673802601931
0.504,0.314030908765192
0.505,0.345388086806496
0.506,0.395793763511648
0.507,0.352384821652442
0.508,0.344491430879507
0.509,0.381155653678773
0.51,0.345920849288311
0.511,0.265962636867592
0.512,0.236366799338781
0.513,0.205780002040151
0.514,0.207281723186461
0.515,0.194514444759793
0.516,0.201834995107427
0.517,0.188478406808845
0.518,0.200309069226875
0.519,0.188734950369218
0.52,0.226369262545894
0.521,0.203052918932412
0.522,0.212244605326699
0.523,0.184263205102743
0.524,0.190840947515779
0.525,0.18933158693433
0.526,0.136062366860566
0.527,0.131501522680574
0.528,0.168823155767019
0.529,0.190370913314761
0.53,0.194900801145039
0.531,0.157196444606991
0.532,0.194170701090428
0.533,0.19667527903888
0.534,0.182388938580571
0.535,0.234314429927632
0.536,0.209977783867319
0.537,0.219570899759037
0.538,0.260102995891142
0.539,0.279146952807258
0.54,0.269438056324066
0.541,0.256206514113432
0.542,0.2674368856434
0.543,0.283674584219565
0.544,0.284263001883299
0.545,0.325956019193691
0.546,0.323874228569567
0.547,0.301728922129891
0.548,0.318720666349238
0.549,0.249094195843903
0.55,0.261489493977766
0.551,0.277204779156021
0.552,0.270093616266614
0.553,0.234766447517226
0.554,0.222275621417761
0.555,0.271285560100811
0.556,0.24777356780602
0.557,0.174038356407619
0.558,0.199723812572337
0.559,0.183870977651615
0.56,0.167715325907703
0.561,0.129282140344538
0.562,0.128568773879873
0.563,0.150743907621683
0.564,0.132166094768952
0.565,0.112979672619466
0.566,0.147658481150843
0.567,0.139831537925778
0.568,0.13477500176713
0.569,0.114986155941943
0.57,0.143460399267948
0.571,0.112021236230844
0.572,0.138876891462433
0.573,0.1643554349542
0.574,0.149568595016611
0.575,0.176398001061815
0.576,0.207602404015586
0.577,0.225805115806831
0.578,0.289836243462786
0.579,0.227781186883075
0.58,0.190943152534897
0.581,0.147413792951161
0.582,0.152716298059484
0.583,0.202826669426283
0.584,0.255886176948684
0.585,0.271327474357368
0.586,0.299113562645186
0.587,0.294532216868542
0.588,0.309362406069867
0.589,0.32126001651276
0.59,0.297193809909765
0.591,0.287919009741356
0.592,0.283654954560309
0.593,0.32773222942234
0.594,0.294939767749538
0.595,0.228078619709454
0.596,0.252373710171672
0.597,0.226564445190493
0.598,0.212773533384938
0.599,0.241382818479614
0.6,0.217251912007989
0.601,0.206466427104692
0.602,0.253977262511681
0.603,0.270683819275209
0.604,0.287829415384421
0.605,0.283507424389152
0.606,0.247560743690589
0.607,0.200233237532382
0.608,0.193169163230168
0.609,0.256469083189325
0.61,0.263479973441189
0.611,0.268677901229656
0.612,0.279196383304766
0.613,0.267015036804316
0.614,0.22278255070177
0.615,0.307396904133004
0.616,0.293998773601372
0.617,0.284556164696588
0.618,0.22787734267444
0.619,0.220034633977732
0.62,0.21221419741425
0.621,0.2041342497947
0.622,0.147626305454436
0.623,0.204062298994918
0.624,0.259831796087466
0.625,0.281638869850159
0.626,0.246830394355148
0.627,0.26942516412814
0.628,0.26163108835679
0.629,0.251518561871365
0.63,0.29460915793503
0.631,0.255780101098911
0.632,0.239613929507159
0.633,0.216491513399459
0.634,0.217116126700359
0.635,0.167377802500635
0.636,0.145136451632323
0.637,0.167776212141827
0.638,0.182487599199418
0.639,0.151690104132131
0.64,0.169374121494432
0.641,0.0924472982730913
0.642,0.0816802194997487
0.643,0.104228308930082
0.644,0.0833877168849792
0.645,0.0822365648838438
0.646,0.0318524281081355
0.647,0.0586619903400183
0.648,0.000147557152576853
0.649,-0.0100871744703598
0.65,-0.0181588285100491
0.651,-0.0162323301486273
0.652,-0.042273421966448
0.653,0.0155877363968126
0.654,-0.0296301846539709
0.655,-0.0215936625545468
0.656,-0.114557469381663
0.657,-0.114481074795131
0.658,-0.0983640342935454
0.659,-0.13266589256415
0.66,-0.110377116794851
0.661,-0.0999107256185436
0.662,-0.0690365400505254
0.663,-0.0957052886876653
0.664,-0.126397720193229
0.665,-0.182418460274244
0.666,-0.192615867848782
0.667,-0.234952464638427
0.668,-0.213191060293262
0.669,-0.21093696815112
0.67,-0.141690918480624
0.671,-0.178300847263407
0.672,-0.140932589599739
0.673,-0.15760944148567
0.674,-0.203672063679105
0.675,-0.185553244521945
0.676,-0.230880627462629
0.677,-0.264248507576936
0.678,-0.287431540700691
0.679,-0.2807620673996
0.68,-0.312350714394242
0.681,-0.278266094413458
0.682,-0.316180993462646
0.683,-0.309330328895349
0.684,-0.304805519717735
0.685,-0.338507496760328
0.686,-0.352061759123202
0.687,-0.372811976127752
0.688,-0.342473263656611
0.689,-0.293266558764689
0.69,-0.326179431878204
0.691,-0.296752148491245
0.692,-0.29913795831315
0.693,-0.36134613736806
0.694,-0.385249909391827
0.695,-0.370667092509068
0.696,-0.366078417932018
0.697,-0.443311083230339
0.698,-0.424959795082521
0.699,-0.404245232071889
0.7,-0.413874647005782
0.701,-0.436249919156287
0.702,-0.37390333778831
0.703,-0.37674934596088
0.704,-0.377192610387293
0.705,-0.412719438131139
0.706,-0.455224564746258
0.707,-0.50339097942412
0.708,-0.516734785874048
0.709,-0.473698575574649
0.71,-0.41823871297544
0.711,-0.368642665351042
0.712,-0.327635653655596
0.713,-0.335149106836394
0.714,-0.373860133103946
0.715,-0.384226480255215
0.716,-0.460514856404443
0.717,-0.470437858340544
0.718,-0.41794788487764
0.719,-0.41380678423183
0.72,-0.379151741238824
0.721,-0.363677421475333
0.722,-0.388308727741057
0.723,-0.333172539831596
0.724,-0.335651363444032
0.725,-0.366501083087898
0.726,-0.364266623235476
0.727,-0.412288956882875
0.728,-0.384973865495696
0.729,-0.369112880494852
0.73,-0.380332051224727
0.731,-0.395777528822832
0.732,-0.366169314494086
0.733,-0.399765617557669
0.734,-0.43087676519965
0.735,-0.417460869360906
0.736,-0.43173265473375
0.737,-0.402478904869336
0.738,-0.408759846366476
0.739,-0.370975339586741
0.74,-0.355304840078681
0.741,-0.426302798365919
0.742,-0.468530948576711
0.743,-0.427966034801575
0.744,-0.406121150246531
0.745,-0.436702356952043
0.746,-0.47926009000539
0.747,-0.446572720318166
0.748,-0.472243345952597
0.749,-0.415267783644693
0.75,-0.359246707991106
0.751,-0.405248088202764
0.752,-0.431990025611594
0.753,-0.471533664523352
0.754,-0.450432163023049
0.755,-0.491249884499439
0.756,-0.555602346780077
0.757,-0.491681742338756
0.758,-0.459870067472779
0.759,-0.434030350375278
0.76,-0.455027503532976
0.761,-0.4553842473886
0.762,-0.435788331950333
0.763,-0.476304658460889
0.764,-0.480234146625108
0.765,-0.474676707545188
0.766,-0.421146500005393
0.767,-0.400840480540526
0.768,-0.360292711807247
0.769,-0.355848226260716
0.77,-0.391028650079709
0.771,-0.401770179080796
0.772,-0.454414659362576
0.773,-0.425041787605615
0.774,-0.380237789128128
0.775,-0.38222119426731
0.776,-0.413240049709803
0.777,-0.378861340182471
0.778,-0.374455432746966
0.779,-0.386670428999167
0.78,-0.351139538169037
0.781,-0.375167967643416
0.782,-0.338834690597533
0.783,-0.365476129126113
0.784,-0.353098552503953
0.785,-0.324910729102286
0.786,-0.367135317074843
0.787,-0.354545547275384
0.788,-0.358074231816731
0.789,-0.336705332900805
0.79,-0.361642989239851
0.791,-0.36439373864915
0.792,-0.320682080271809
0.793,-0.315353953462127
0.794,-0.289322370004294
0.795,-0.296307670517238
0.796,-0.328859892849919
0.797,-0.329205393530797
0.798,-0.367943015178339
0.799,-0.450039265648379
0.8,-0.413068363101851
0.801,-0.447439437807529
0.802,-0.505185252972576
0.803,-0.473711678724843
0.804,-0.474086781189125
0.805,-0.493048695960382
0.806,-0.498675905387419
0.807,-0.512146618195719
0.808,-0.480629500359773
0.809,-0.457618848333006
0.81,-0.51221970193963
0.811,-0.50104426026058
0.812,-0.478060394072787
0.813,-0.456928126517853
0.814,-0.533591771200942
0.815,-0.541034426473748
0.816,-0.47843292421311
0.817,-0.45323606852027
0.818,-0.507288127331414
0.819,-0.559897951346515
0.82,-0.544367703686687
0.821,-0.549871821423237
0.822,-0.519473144672433
0.823,-0.510181529790593
0.824,-0.507620105013464
0.825,-0.501812207588369
0.826,-0.496554761745284
0.827,-0.536703009389883
0.828,-0.462405506984786
0.829,-0.507057038544167
0.83,-0.50759340804125
0.831,-0.524806297329179
0.832,-0.467881747153545
0.833,-0.435897200416261
0.834,-0.453723483130367
0.835,-0.447227507208883
0.836,-0.410372364319985
0.837,-0.339653626757015
0.838,-0.330095165778836
0.839,-0.363062119166969
0.84,-0.39416445802495
0.841,-0.330738067430033
0.842,-0.396215286901875
0.843,-0.299584228618424
0.844,-0.307848860069964
0.845,-0.322218036592229
0.846,-0.317235534345555
0.847,-0.287719191121742
0.848,-0.278142920206359
0.849,-0.34000182169094
0.85,-0.328822009306896
0.851,-0.314578335532898
0.852,-0.293721505696539
0.853,-0.326337892948014
0.854,-0.401316219842788
0.855,-0.411580223915323
0.856,-0.44144157236059
0.857,-0.46566114068282
0.858,-0.495822289361622
0.859,-0.508408295165848
0.86,-0.518249842821313
0.861,-0.493075180796302
0.862,-0.461881577644349
0.863,-0.48700687490794
0.864,-0.49677255663175
0.865,-0.485342669541875
0.866,-0.44110901092116
0.867,-0.442882113275475
0.868,-0.496605210173413
0.869,-0.489273388933878
0.87,-0.493039366617324
0.871,-0.436988221084264
0.872,-0.426128258666374
0.873,-0.445830822745506
0.874,-0.459729738054705
0.875,-0.475708625548049
0.876,-0.469825677965655
0.877,-0.464246857363606
0.878,-0.435285194118133
0.879,-0.425160317033055
0.88,-0.436755987512597
0.881,-0.466500728369087
0.882,-0.446429659360373
0.883,-0.44840571867722
0.884,-0.442623877632874
0.885,-0.407723684258835
0.886,-0.352319453292112
0.887,-0.382481778129988
0.888,-0.330491389128765
0.889,-0.357899909903781
0.89,-0.349477114032637
0.891,-0.34244514155102
0.892,-0.35120175749845
0.893,-0.307111605056119
0.894,-0.327948232025267
0.895,-0.307060398903171
0.896,-0.307479580947502
0.897,-0.336935574343137
0.898,-0.298523730918809
0.899,-0.364562851765573
0.9,-0.381201253764233
0.901,-0.429944682790803
0.902,-0.423799711008315
0.903,-0.415437935798895
0.904,-0.45081544811545
0.905,-0.430230508205006
0.906,-0.46289368170151
0.907,-0.44204789994992
0.908,-0.434527073976181
0.909,-0.411908062492337
0.91,-0.441585501985233
0.911,-0.438570143439108
0.912,-0.453205778563308
0.913,-0.499655910839686
0.914,-0.494827539585487
0.915,-0.438736240783384
0.916,-0.459230043135975
0.917,-0.465548826530143
0.918,-0.443753025938095
0.919,-0.442610004555379
0.92,-0.381149989935746
0.921,-0.357837244724416
0.922,-0.284430220342552
0.923,-0.273396738030458
0.924,-0.309254331294914
0.925,-0.295930540243565
0.926,-0.325167576208489
0.927,-0.357013684436244
0.928,-0.363005388848864
0.929,-0.333472349674534
0.93,-0.322596960586794
0.931,-0.296855379234947
0.932,-0.267909755205466
0.933,-0.273344196734332
0.934,-0.349309414585606
0.935,-0.324140630017572
0.936,-0.25554716345764
0.937,-0.253700915097002
0.938,-0.296547072048809
0.939,-0.308170047797703
0.94,-0.337722088433676
0.941,-0.339038836187869
0.942,-0.317658297278435
0.943,-0.290259180568379
0.944,-0.282822293296412
0.945,-0.312357022173658
0.946,-0.286639730566877
0.947,-0.244002154110094
0.948,-0.172791368153646
0.949,-0.188402028807639
0.95,-0.173409904456128
0.951,-0.135662059567311
0.952,-0.139342807560702
0.953,-0.122745322704153
0.954,-0.115964720103084
0.955,-0.120216387697943
0.956,-0.114887661982376
0.957,-0.084380133131205
0.958,-0.071453408854165
0.959,-0.0862034803311166
0.96,-0.157031637011783
0.961,-0.182173742499209
0.962,-0.182804778717027
0.963,-0.262317882630566
0.964,-0.192401440455161
0.965,-0.239480235864718
0.966,-0.27618643311741
0.967,-0.2300887028859
0.968,-0.299338660797673
0.969,-0.275967446737709
0.97,-0.286845959174357
0.971,-0.272429870819629
0.972,-0.244661586155529
0.973,-0.274970876670559
0.974,-0.297291650543117
0.975,-0.392063508845661
0.976,-0.42245465179146
0.977,-0.410432043571268
0.978,-0.394460404017164
0.979,-0.330359264849902
0.98,-0.328315578757639
0.981,-0.313653404899788
0.982,-0.311288706390373
0.983,-0.326683819917802
0.984,-0.30300118033508
0.985,-0.288320793892831
0.986,-0.284228159649367
0.987,-0.310015289662702
0.988,-0.311284958428388
0.989,-0.286574383910443
0.99,-0.265183069795837
0.991,-0.28044588278811
0.992,-0.301605108506698
0.993,-0.285388906862503
0.994,-0.252219462503918
0.995,-0.248391267256304
0.996,-0.258298458181558
0.997,-0.286147711936352
0.998,-0.299406727631067
0.999,-0.346295452700922
1,-0.36834659034084


==> CPP.csv <==
"X1","X2"
0,0
0.0644767952617258,0.673809966626464
0.264352067606524,0.286901300108496
0.380093919346109,-0.335414676076237
0.509648534934968,-0.0570601963666001
0.643572765169665,-0.0130640958901495
0.762731856433675,0.418694237594433
0.807483389042318,-0.0284666623631155
0.915908884257078,0.0123150862687495
0.957933716475964,-0.145151696211504
0.978075725259259,-0.70794207580332


==> Cauchy.csv <==
"X1","X2"
0,0
0.001,0.00110251990332591
0.002,0.00345635050154796
0.003,-0.000836275742924946
0.004,-0.00113291830021135
0.005,-0.00039827143888547
0.006,-0.000728793433557479
0.007,-0.000904372808281668
0.008,-0.00271261588897773
0.009,-0.0050412402816122
0.01,-0.00484465784347361
0.011,-0.00408903785204123
0.012,-0.00346948953282533
0.013,-0.00497096279192163
0.014,-0.00234690898179306
0.015,-0.00322941337883204
0.016,0.135118189727466
0.017,0.133890815231475
0.018,0.133865381996759
0.019,0.136391909461228
0.02,0.135551027909334
0.021,0.135342971921015
0.022,0.136129488964796
0.023,0.134192130479491
0.024,0.134608388609637
0.025,0.135722895879884
0.026,0.138397593745986
0.027,0.138439685550172
0.028,0.141021826327972
0.029,0.140587934087241
0.03,0.142411660898845
0.031,0.160155834202541
0.032,0.15706380645021
0.033,0.20634099052538
0.034,0.207003357305765
0.035,0.206400765972742
0.036,0.204691116352377
0.037,0.203936554131378
0.038,0.204289295470838
0.039,0.203108798763014
0.04,0.206602978506219
0.041,0.205972521537595
0.042,0.203964272478608
0.043,0.203152402671352
0.044,0.197206310262417
0.045,0.186527007081061
0.046,0.185748083148227
0.047,0.185821511826988
0.048,0.199777052803965
0.049,0.198659260612802
0.05,0.197214629048132
0.051,0.211413906356013
0.052,0.210947974863968
0.053,0.216025070459739
0.054,0.216992903683376
0.055,0.217218671115651
0.056,0.217541737655771
0.057,0.21907742762312
0.058,0.202014977912119
0.059,0.200222818856751
0.06,0.20354113850784
0.061,0.203260383853855
0.062,0.204580158620898
0.063,0.212313366516203
0.064,0.214033681692171
0.065,0.212084268487455
0.066,0.213135952007677
0.067,0.227949812941882
0.068,0.227047381747802
0.069,0.227318409479547
0.07,0.226905378112104
0.071,0.228711888468506
0.072,0.22815984202843
0.073,0.230072911850426
0.074,0.231810525305488
0.075,0.245245651681717
0.076,0.244893411741797
0.077,0.24443939391891
0.078,0.247216714506632
0.079,0.246375164926397
0.08,0.246250807546825
0.081,0.251053744710374
0.082,0.24978537106698
0.083,0.252862869355564
0.084,0.254498780748999
0.085,0.253542347795383
0.086,0.254281893163576
0.087,0.253002035334038
0.088,0.25340412491972
0.089,0.254376172718774
0.09,0.254859479393267
0.091,0.255796353404032
0.092,0.255983646232207
0.093,0.253897595946096
0.094,0.253488046175898
0.095,0.252655014834196
0.096,0.251915474719609
0.097,0.25898553561672
0.098,0.262430954973909
0.099,0.261755344910218
0.1,0.25883258527282
0.101,0.256939946377896
0.102,0.258952273068144
0.103,0.260088420914711
0.104,0.260065433167134
0.105,0.257822430049875
0.106,0.258614380077099
0.107,0.259044779635903
0.108,0.273568534636014
0.109,0.273325378491347
0.11,0.270206437307711
0.111,0.270131435173709
0.112,0.269009952775028
0.113,0.271079551679007
0.114,0.275652643963938
0.115,0.276155112328364
0.116,0.276196219874899
0.117,0.274952554808618
0.118,0.275288570618113
0.119,0.281158043897392
0.12,0.279034685584458
0.121,0.279009040233184
0.122,0.351242145134789
0.123,0.371564425077742
0.124,0.372170514738944
0.125,0.371200355949999
0.126,0.378056101973998
0.127,0.349570391833931
0.128,0.35033379200634
0.129,0.351207946170665
0.13,0.347983079702028
0.131,0.343810400159134
0.132,0.344057348959909
0.133,0.344169469291891
0.134,0.342091918657902
0.135,0.341863819853463
0.136,0.338722198529176
0.137,0.333559430699504
0.138,0.321357051621644
0.139,0.321310192634486
0.14,0.279664533219637
0.141,0.27811887824701
0.142,0.275091155402749
0.143,0.276023551786379
0.144,0.277076222589684
0.145,0.275936973668329
0.146,0.282598500809773
0.147,0.28321184954092
0.148,0.28219088595646
0.149,0.282533219102354
0.15,0.282079979645266
0.151,0.279424603203037
0.152,0.27391579229603
0.153,0.275591971833739
0.154,0.282334364875615
0.155,-0.439501107384505
0.156,-0.438862663554118
0.157,-0.44957422234171
0.158,-0.449333227180597
0.159,-0.448141639674359
0.16,-0.447352286383815
0.161,-0.446105764709779
0.162,-0.446447810981185
0.163,-0.440583792800503
0.164,-0.441411144707318
0.165,-0.441804824830828
0.166,-0.438232290611168
0.167,-0.438029101364862
0.168,-0.436269659114485
0.169,-0.437450043029777
0.17,-0.435662895950802
0.171,-0.437965535839852
0.172,-0.438512778967042
0.173,-0.438998273084229
0.174,-0.436183003115971
0.175,-0.433645796867742
0.176,-0.433986610760264
0.177,-0.436039020039189
0.178,-0.437096706439277
0.179,-0.440008406848249
0.18,-0.440322656538579
0.181,-0.439001789140225
0.182,-0.43831638707796
0.183,-0.43868905538665
0.184,-0.534002595620061
0.185,-0.53440925629719
0.186,-0.533733353974168
0.187,-0.53468369442481
0.188,-0.535858283317567
0.189,-0.53603694229422
0.19,-0.542667616226138
0.191,-0.543942326679288
0.192,-0.541194413832793
0.193,-0.540866458829975
0.194,-0.541098901640058
0.195,-0.539864804021703
0.196,-0.543283835420182
0.197,-0.542922533032021
0.198,-0.54347021519003
0.199,-0.541916526846048
0.2,-0.54272882115609
0.201,-0.541612286465768
0.202,-0.540792158065908
0.203,-0.559725150808074
0.204,-0.558598383843022
0.205,-0.557958603866457
0.206,-0.575074564858083
0.207,-0.580078653970501
0.208,-0.57964905657999
0.209,-0.578608225495217
0.21,-0.579833108728511
0.211,-0.579954940458347
0.212,-0.579629531495073
0.213,-0.580549720353185
0.214,-0.580714660671059
0.215,-0.581355313141899
0.216,-0.579900705556414
0.217,-0.581869742805141
0.218,-0.582017338958256
0.219,-0.582163724502309
0.22,-0.580345012730242
0.221,-0.57926339532998
0.222,-0.578691113821941
0.223,-0.577091385101987
0.224,-0.608518153421226
0.225,-0.608761662287343
0.226,-0.637793856593525
0.227,-0.636744786543296
0.228,-0.636597779900557
0.229,-0.632809149824965
0.23,-0.633302940482896
0.231,-0.631381833761012
0.232,-0.630943704807041
0.233,-0.62854045643099
0.234,-0.630823320505758
0.235,-0.628043551013898
0.236,-0.629518713271735
0.237,-0.630996017309135
0.238,-0.636736339642867
0.239,-0.63228726269257
0.24,-0.625604395558607
0.241,-0.62416773677074
0.242,-0.628147812904488
0.243,-0.628437078648639
0.244,-0.627956483043859
0.245,-0.624298948705202
0.246,-0.623518600435963
0.247,-0.61912593286113
0.248,-0.618683123824396
0.249,-0.610747973748628
0.25,-0.610929122777573
0.251,-0.611856583285411
0.252,-0.61207053083128
0.253,-0.60124540177751
0.254,-0.604208994078028
0.255,-0.583018645052134
0.256,-0.582662853343142
0.257,-0.581677035037184
0.258,-0.367396215808413
0.259,-0.365027037916939
0.26,-0.365235139335844
0.261,-0.378480621717467
0.262,-0.376935682518852
0.263,-0.375742496540353
0.264,-0.37653062664875
0.265,-0.377884852148063
0.266,-0.377314347133773
0.267,-0.377109033742736
0.268,-0.378079896073857
0.269,-0.380596132992717
0.27,-0.380006527898613
0.271,-0.379808549239308
0.272,-0.379451968243618
0.273,-0.376885917464777
0.274,-0.376297437359589
0.275,-0.374933237120835
0.276,-0.374243442153621
0.277,-0.373197345442949
0.278,-0.372557284303992
0.279,-0.358550113442288
0.28,-0.359427625205841
0.281,-0.359340106960505
0.282,-0.37096659494074
0.283,-0.371361363891828
0.284,-0.368988094246358
0.285,-0.368836275643891
0.286,-0.368370964486004
0.287,-0.36677876806452
0.288,-0.366249972441404
0.289,-0.365808897560954
0.29,-0.364974691552237
0.291,-0.364113080724826
0.292,-0.363675048329392
0.293,-0.363733033282968
0.294,-0.362077766665978
0.295,-0.407939801266154
0.296,-0.409499876781436
0.297,-0.409177840566273
0.298,-0.408785895311934
0.299,-0.408626094680768
0.3,-0.408852083448289
0.301,-0.410498852636058
0.302,-0.410191701223069
0.303,-0.367207142572609
0.304,-0.35896850768123
0.305,-0.356549641427398
0.306,-0.356577611344265
0.307,-0.355958958412037
0.308,-0.356622895592981
0.309,-0.356404487427365
0.31,-0.353311942955333
0.311,-0.352836980164317
0.312,-0.352142071407545
0.313,-0.352686308929529
0.314,-0.353895766541007
0.315,-0.352781319744815
0.316,-0.289103627374519
0.317,-0.288836416917769
0.318,-0.286813145056823
0.319,-0.286910181304031
0.32,-0.289330539429866
0.321,-0.291088621918612
0.322,-0.289592121429284
0.323,-0.286316335165261
0.324,-0.286328659089909
0.325,-0.286818233250935
0.326,-0.286965210100283
0.327,-0.287634274799528
0.328,-0.288450064728018
0.329,-0.287330915716336
0.33,-0.288257338480978
0.331,-0.288300368420255
0.332,-0.286980574907463
0.333,-0.283924106348683
0.334,-0.28459396071154
0.335,-0.284346720941536
0.336,-0.282155925510447
0.337,-0.276671432560035
0.338,-0.276135045258503
0.339,-0.279920709669712
0.34,-0.28001472347306
0.341,-0.28004772268953
0.342,-0.279428629526595
0.343,-0.286939803913596
0.344,-0.284310782894678
0.345,-0.28592931871248
0.346,-0.28480010178325
0.347,-0.274480463919869
0.348,-0.273881406855933
0.349,-0.27158659306807
0.35,-0.272754428507203
0.351,-0.249787757906858
0.352,-0.24958458833334
0.353,-0.250388082628297
0.354,-0.246576879964002
0.355,-0.246636584198491
0.356,-0.245405245496038
0.357,-0.245923180338184
0.358,-0.245658911776269
0.359,-0.24603155215154
0.36,-0.234720805639182
0.361,-0.234363970748351
0.362,-0.232632615265047
0.363,-0.233192986533725
0.364,-0.232008264116926
0.365,-0.235573920662427
0.366,-0.23613712020139
0.367,-0.235909783997699
0.368,-0.237261197862179
0.369,-0.238648323050474
0.37,-0.229853382497811
0.371,-0.224872582551664
0.372,-0.229926737736506
0.373,-0.230155272760148
0.374,-0.229271046620261
0.375,-0.228434131391426
0.376,-0.224528392868611
0.377,-0.222793983807898
0.378,-0.223246229176504
0.379,-0.22262390466911
0.38,-0.174988788347676
0.381,-0.17053389272206
0.382,-0.17541958448918
0.383,-0.17729169319136
0.384,-0.177359169720048
0.385,-0.176465411722528
0.386,-0.175521539558502
0.387,-0.176263379627826
0.388,-0.176847711171422
0.389,-0.176475190802748
0.39,-0.176590962616822
0.391,-0.176091986035072
0.392,-0.175607428678334
0.393,-0.175846743571585
0.394,-0.221082108245706
0.395,-0.220553234607856
0.396,-0.218616237178854
0.397,-0.220437655554297
0.398,-0.218948430489214
0.399,-0.216961602145607
0.4,-0.216460572499394
0.401,-0.218294856901142
0.402,-0.217637664992365
0.403,-0.217781979837062
0.404,-0.218114388840589
0.405,-0.218293137825546
0.406,-0.219473786402152
0.407,-0.217155792228386
0.408,-0.217977693909061
0.409,-0.217942652362544
0.41,-0.218132407610186
0.411,-0.218152047519826
0.412,-0.216071131521664
0.413,-0.217086102359853
0.414,-0.217847246813767
0.415,-0.219171662801149
0.416,-0.206030064147974
0.417,-0.146488110887547
0.418,-0.145035848895983
0.419,-0.146458588618187
0.42,-0.147080966117797
0.421,-0.142273627773816
0.422,-0.163863938934511
0.423,-0.165642863081271
0.424,-0.165160090300837
0.425,-0.16327875148853
0.426,-0.160000237122607
0.427,-0.159725617622089
0.428,-0.159940675557318
0.429,-0.160497059675685
0.43,-0.16089504857828
0.431,-0.161099805425535
0.432,-0.160868148185484
0.433,-0.158370915578233
0.434,-0.166737684150491
0.435,-0.16639513163581
0.436,-0.167113604312199
0.437,-0.168180900822521
0.438,-0.168015588182679
0.439,-0.15018220199168
0.44,-0.150437224982341
0.441,-0.150306014273482
0.442,-0.148982888345586
0.443,-0.523249665571186
0.444,-0.526034161499025
0.445,-0.524940370915029
0.446,-0.520882021512556
0.447,-0.518637940235256
0.448,-0.518820555385395
0.449,-0.51841103210975
0.45,-0.518187397829953
0.451,-0.518299971115457
0.452,-0.51282350826848
0.453,-0.510507208597841
0.454,-0.50991477690849
0.455,-0.509742868623665
0.456,-0.511591631717853
0.457,-0.515581892005894
0.458,-0.515622435201925
0.459,-0.518579759467394
0.46,-0.518372833499948
0.461,-0.517814418759926
0.462,-0.504901859721952
0.463,-0.504895787467899
0.464,-0.499519832882458
0.465,-0.498448688486084
0.466,-0.49864461835299
0.467,-0.499886147719658
0.468,-0.499323702111766
0.469,-0.48598101192295
0.47,-0.487449917485754
0.471,-0.479350994948174
0.472,-0.479492845725119
0.473,-0.480761010860504
0.474,-0.4777746423241
0.475,-0.47738697448228
0.476,-0.476447224337794
0.477,-0.476903931046433
0.478,-0.471999399160584
0.479,-0.322696918871727
0.48,-0.324149375048139
0.481,-0.325086587151121
0.482,-0.324555499485023
0.483,-0.325067175197175
0.484,-0.325235824132461
0.485,-0.328742761006989
0.486,-0.470160221725305
0.487,-0.469481632692247
0.488,-0.469475861967888
0.489,-0.469880618222825
0.49,-0.469432457662966
0.491,-0.469360892197376
0.492,-0.46955446467185
0.493,-0.468240313564407
0.494,-0.467672724196808
0.495,-0.464624311926008
0.496,-0.456792524771051
0.497,-0.452036673791247
0.498,-0.470732152003603
0.499,-0.471256624280374
0.5,-0.471081564451525
0.501,-0.476900083225606
0.502,-0.478388827088627
0.503,-0.480234409334292
0.504,-0.482009000999622
0.505,-0.470573991759996
0.506,-0.47067001535693
0.507,-0.467518480242023
0.508,-0.468029779379677
0.509,-0.468988876132676
0.51,-0.478718454052518
0.511,-0.479135800851832
0.512,-0.469490742654479
0.513,-0.469465200806581
0.514,-0.470615647850181
0.515,-0.471851157477699
0.516,-0.471183313372575
0.517,-0.473207361295788
0.518,-0.480745897206139
0.519,-0.478988598290364
0.52,-0.481150460490729
0.521,-0.481745251671189
0.522,-0.483043050039574
0.523,-0.481102340218156
0.524,-0.480675824339742
0.525,-0.477949960146075
0.526,-0.478179505863209
0.527,-0.47888518082176
0.528,-0.479831977542875
0.529,-0.479967094342183
0.53,-0.4799862167865
0.531,-0.482864394231024
0.532,-0.482771840213671
0.533,-0.481000007629501
0.534,-0.479809163702929
0.535,-0.479423384864745
0.536,-0.47928677018618
0.537,-0.476969722315795
0.538,-0.475192245912105
0.539,-0.474585252865756
0.54,-0.477070425487031
0.541,-0.474062236968879
0.542,-0.474202392703929
0.543,-0.476114980515792
0.544,-0.474439203064642
0.545,-0.473726267847099
0.546,-0.473347169833007
0.547,-0.47335984533424
0.548,-0.470850805313323
0.549,-0.475920743435892
0.55,-0.477035682682712
0.551,-0.477465419976903
0.552,-0.481800124133681
0.553,-0.48176543939521
0.554,-0.482068562202251
0.555,-0.482946537898254
0.556,-0.48036158419912
0.557,-0.480057222129029
0.558,-0.479899953095791
0.559,-0.480529462059671
0.56,-0.48112372921707
0.561,-0.483016239316655
0.562,-0.482572912241701
0.563,-0.480729163330366
0.564,-0.481853635777038
0.565,-0.482153413225414
0.566,-0.483564956123674
0.567,-0.482616513525467
0.568,-0.484672342190692
0.569,-0.483457732588115
0.57,-0.483591612774968
0.571,-0.483048402312582
0.572,-0.479236352954876
0.573,-0.478223644616659
0.574,-0.477918100035571
0.575,-0.478519217267154
0.576,-0.491071388300723
0.577,-0.492789934734096
0.578,-0.489416154420603
0.579,-0.489955360530456
0.58,-0.49103848165813
0.581,-0.489102642913367
0.582,-0.489264448668978
0.583,-0.491278736617872
0.584,-0.491167452238403
0.585,-0.494366138869027
0.586,-0.490696353999233
0.587,-0.490449962907335
0.588,-0.501768974441721
0.589,-0.501887863286975
0.59,-0.503187646536243
0.591,-0.509083961982388
0.592,-0.508127265777767
0.593,-0.508964949037907
0.594,-0.510898324209762
0.595,-0.51148868116056
0.596,-0.513473578128332
0.597,-0.497708812008301
0.598,-0.433225185046418
0.599,-0.43070242402268
0.6,-0.424325747925354
0.601,-0.424985995349199
0.602,-0.425213558711767
0.603,-0.424713961447884
0.604,-0.42571508258799
0.605,-0.425791706713287
0.606,-0.425871064487533
0.607,-0.423898881792588
0.608,-0.421009287734427
0.609,-0.421164610983224
0.61,-0.420816438766617
0.611,-0.421024314869894
0.612,-0.419118853989419
0.613,-0.428712279853108
0.614,-0.436876682837885
0.615,-0.438127156006936
0.616,-0.434847647843746
0.617,-0.434327039411736
0.618,-0.432504891241304
0.619,-0.434884044519733
0.62,-0.434701825395467
0.621,-0.435204769168251
0.622,-0.434415692073603
0.623,-0.442440557496361
0.624,-0.44198340210127
0.625,-0.440353101233194
0.626,-0.442854072929094
0.627,-0.44181576081211
0.628,-0.444032821425455
0.629,-0.421831728860096
0.63,-0.422028431421247
0.631,-0.4225086186392
0.632,-0.420180043041641
0.633,-0.418665975790097
0.634,-0.419263606013456
0.635,-0.41270448237142
0.636,-0.411172934024939
0.637,-0.410855608977331
0.638,-0.410648844786287
0.639,-0.412125709466037
0.64,-0.413840499082471
0.641,-0.414149698978885
0.642,-0.41275780624929
0.643,-0.412972086050544
0.644,-0.412235981782525
0.645,-0.412999760580285
0.646,-0.412147685441528
0.647,-0.412050758990451
0.648,-0.412513541465489
0.649,-0.41403477608266
0.65,-0.414218788853481
0.651,-0.41584085871262
0.652,-0.416377916612104
0.653,-0.414219562738352
0.654,-0.411375812880351
0.655,-0.416007362446682
0.656,-0.415699199024617
0.657,-0.415002078796383
0.658,-0.418523812641722
0.659,-0.419514406055173
0.66,-0.419957482800395
0.661,-0.4176103788466
0.662,-0.418342626913836
0.663,-0.418157349416371
0.664,-0.42060552354694
0.665,-0.418537343055238
0.666,-0.422064915806249
0.667,-0.422342593071361
0.668,-0.421618724622464
0.669,-0.419325992757329
0.67,-0.420999952617324
0.671,-0.421891984556946
0.672,-0.436175849462156
0.673,-0.436775439849926
0.674,-0.448494452864775
0.675,-0.629883856822952
0.676,-0.625990468782852
0.677,-0.623824911643595
0.678,-0.623416468890284
0.679,-0.622056672721049
0.68,-0.620873258446056
0.681,-0.621753619572479
0.682,-0.622590561209865
0.683,-0.622105381714384
0.684,-0.642590653032211
0.685,-0.645761613431058
0.686,-0.700232403376947
0.687,-0.69755807586822
0.688,-0.693328550352367
0.689,-0.693291589238815
0.69,-0.693550584508737
0.691,-0.693295703601439
0.692,-0.736453005396969
0.693,-0.737086868664092
0.694,-0.740218174002917
0.695,-0.736101136738432
0.696,-0.741405742374167
0.697,-0.742185988429714
0.698,-0.741604237445776
0.699,-0.741697333635329
0.7,-0.729711995572866
0.701,-0.729936369259346
0.702,-0.730258029741252
0.703,-0.731252502097038
0.704,-0.732866445075885
0.705,-0.734859711532509
0.706,-0.734625450208495
0.707,-0.730541715705399
0.708,-0.740835984101076
0.709,-0.741017951871493
0.71,-0.742288705997835
0.711,-0.74346335707104
0.712,-0.732838642075834
0.713,-0.732441687970405
0.714,-0.733252698582837
0.715,-0.728170526394418
0.716,-0.723598653045976
0.717,-0.723512050373083
0.718,-0.723016056457228
0.719,-0.718985162408208
0.72,-0.719882893493605
0.721,-0.719867918144522
0.722,-0.722831276152957
0.723,-0.723136932274129
0.724,-0.72445442775153
0.725,-0.723372380457581
0.726,-0.723877654398383
0.727,-0.722142178180174
0.728,-0.72612594393995
0.729,-0.721461692956881
0.73,-0.721298166811392
0.731,-0.722433858237229
0.732,-0.728991332724285
0.733,-0.729983684087986
0.734,-0.729822815229519
0.735,-0.73107129082698
0.736,-0.729715666889202
0.737,-0.728479627805616
0.738,-0.729071547301305
0.739,-0.728793260793903
0.74,-0.728658441459667
0.741,-0.726714876414441
0.742,-0.734189145628715
0.743,-0.736981583446078
0.744,-0.735837401110738
0.745,-0.735085444775273
0.746,-0.732521399016034
0.747,-0.720950732495297
0.748,-0.721518967838431
0.749,-0.72111768247184
0.75,-0.722740273037746
0.751,-0.626716291692374
0.752,-0.627033456695644
0.753,-0.633188912584917
0.754,-0.632761517159829
0.755,-0.627333351579157
0.756,-0.626643147781243
0.757,-0.621821911034682
0.758,-0.62096710527936
0.759,-0.621089937129535
0.76,-0.614971957064617
0.761,-0.615814450047657
0.762,-0.615271956186098
0.763,-0.615716650756842
0.764,-0.614960186330177
0.765,-0.614334565797071
0.766,-0.613764629012189
0.767,-0.618572981181237
0.768,-0.619727714741364
0.769,-0.620138549898964
0.77,-0.621441003700946
0.771,-0.607340599753288
0.772,-0.607973985851197
0.773,-0.607921749618481
0.774,-0.607933967562165
0.775,-0.610150674446837
0.776,-0.605775474030409
0.777,-0.605686037676132
0.778,-0.606665313921017
0.779,-0.605896485239734
0.78,-0.605898196136532
0.781,-0.606198118158368
0.782,-0.607466898773635
0.783,-0.608594496917949
0.784,-0.597053498739339
0.785,-0.59751446434488
0.786,-0.596942344685236
0.787,-0.599458169553135
0.788,-0.59814929371801
0.789,-0.590937585976811
0.79,-0.59079321550305
0.791,-0.590168852866594
0.792,-0.589984817433077
0.793,-0.59016125523424
0.794,-0.588304533074237
0.795,-0.606018308821493
0.796,-0.608427269191755
0.797,-0.60750424774599
0.798,-0.627228836998459
0.799,-0.627924436904575
0.8,-0.625987996453527
0.801,-0.626463607110291
0.802,-0.626354990411098
0.803,-0.626446358549852
0.804,-0.627477564306458
0.805,-0.626319627596121
0.806,-0.627927501930837
0.807,-0.62599578659288
0.808,-0.626163780677019
0.809,-0.624363271167855
0.81,-0.624263310238347
0.811,-0.622244805053705
0.812,-0.619544026055388
0.813,-0.617470766278884
0.814,-0.617597195859709
0.815,-0.614982169906266
0.816,-0.621802938417242
0.817,-0.622041942635522
0.818,-0.622309242543433
0.819,-0.621353890931572
0.82,-0.622585428897928
0.821,-0.620638779780327
0.822,-0.626445682344907
0.823,-0.627490842347692
0.824,-0.628126791908243
0.825,-0.62856080951269
0.826,-0.62844765662592
0.827,-0.627620255537845
0.828,-0.6253683849147
0.829,-0.62393889070298
0.83,-0.625088874673489
0.831,-0.62646772584945
0.832,-0.626758045154626
0.833,-0.627285096440506
0.834,-0.628120098909431
0.835,-0.625014439059805
0.836,-0.629078104058872
0.837,-0.628833503648961
0.838,-0.629255190781421
0.839,-0.629393393128647
0.84,-0.686936921394526
0.841,-0.687179106525275
0.842,-0.686729427794485
0.843,-0.685797804408192
0.844,-0.654095862231979
0.845,-0.641851987052522
0.846,-0.637023615884974
0.847,-0.636899682913045
0.848,-0.638951842457762
0.849,-0.640195498450342
0.85,-0.638207218914092
0.851,-0.638376711470335
0.852,-0.639420990414399
0.853,-0.639260073999717
0.854,-0.63932183822037
0.855,-0.638506024388226
0.856,-0.638391818616972
0.857,-0.637322196817311
0.858,-0.638527779368375
0.859,-0.637540923851093
0.86,-0.636631477334249
0.861,-0.636565370637205
0.862,-0.635469012838648
0.863,-0.636922701155774
0.864,-0.636813351305581
0.865,-0.636613504302295
0.866,-0.633609652214597
0.867,-0.601698369343767
0.868,-0.603988501827283
0.869,-0.6051713069333
0.87,-0.604925353148924
0.871,-0.600955830844323
0.872,-0.601038558851847
0.873,-0.6017008199403
0.874,-0.600853412479926
0.875,-0.569832825708929
0.876,-0.569797184361649
0.877,-0.568741619368983
0.878,-0.561778186715423
0.879,-0.562836552004191
0.88,-0.562865902866577
0.881,-0.561147945317746
0.882,-0.561323148614068
0.883,-0.561443566658652
0.884,-0.561770997642444
0.885,-0.518079740574121
0.886,-0.518881224503922
0.887,-0.519592901192818
0.888,-0.521193349325933
0.889,-0.525024194198484
0.89,-0.523325157833872
0.891,-0.523321027694947
0.892,-0.523111308779057
0.893,-0.52283452274617
0.894,-0.52279331405359
0.895,-0.52103054571046
0.896,-0.520637288784185
0.897,-0.523939618368917
0.898,-0.523821857268318
0.899,-0.523791777530298
0.9,-0.523235474898889
0.901,-0.523818849051414
0.902,-0.524718251907677
0.903,-0.523563801727701
0.904,-0.52289260472226
0.905,-0.522034376319717
0.906,-0.521837193104678
0.907,-0.521646757689817
0.908,-0.521144508434334
0.909,-0.52091110521882
0.91,-0.520775554038898
0.911,-0.534923523307905
0.912,-0.535703077090582
0.913,-0.537128279394015
0.914,-0.536916020365709
0.915,-0.536859544512162
0.916,-0.531417116880767
0.917,-0.530877132014075
0.918,-0.532094776329181
0.919,-0.533435913656724
0.92,-0.533812969915015
0.921,-0.532178110579142
0.922,-0.532269844864141
0.923,-0.532317569588119
0.924,-0.532193841534397
0.925,-0.532541240384086
0.926,-0.533165337131384
0.927,-0.534341828186334
0.928,-0.533061627520985
0.929,-0.696412320132913
0.93,-0.692045229156213
0.931,-0.694822397563084
0.932,-0.695058780702975
0.933,-0.694118989236034
0.934,-0.692971102275372
0.935,-0.694070062634678
0.936,-0.695060396495767
0.937,-0.695281971301512
0.938,-0.68678032655604
0.939,-0.687248241330806
0.94,-0.685756343734634
0.941,-0.684990484754206
0.942,-0.685244472018345
0.943,-0.68507726147498
0.944,-0.681588013518263
0.945,-0.674342934953704
0.946,-0.670648349704167
0.947,-0.672334980162668
0.948,-0.67329251495119
0.949,-0.673577424589205
0.95,-0.674212255057067
0.951,-0.673909251914472
0.952,-0.673283821957581
0.953,-0.675371111563799
0.954,-0.675787966611495
0.955,-0.6791388956216
0.956,-0.678057563932017
0.957,-0.67843991868804
0.958,-0.677770879281263
0.959,-0.649191019826529
0.96,-0.649160158063863
0.961,-0.647027506365205
0.962,-0.641584764392689
0.963,-0.641167864300607
0.964,-0.643595775709181
0.965,-0.642197050081688
0.966,-0.641260129979836
0.967,-0.639158551924267
0.968,-0.639508279227028
0.969,-0.639537733055138
0.97,-0.640654766133792
0.971,-0.640677426900336
0.972,-0.648635590177285
0.973,-0.643896679112201
0.974,-0.6440081179359
0.975,-0.643505224219517
0.976,-0.643293237648493
0.977,-0.64321690159312
0.978,-0.645929534448024
0.979,-0.647337213521378
0.98,-0.648058289299634
0.981,-0.647596405479924
0.982,-0.647047530807585
0.983,-0.647082625507222
0.984,-0.64404892185299
0.985,-0.643378870221249
0.986,-0.629110115084906
0.987,-0.636259775596715
0.988,-0.634590984301918
0.989,-0.634591202348398
0.99,-0.646019576506749
0.991,-0.64557283681177
0.992,-0.640458213270574
0.993,-0.642965634635075
0.994,-0.642225018796871
0.995,-0.64177663776882
0.996,-0.642620802589466
0.997,-0.644818051575091
0.998,-0.643592605980763
0.999,-0.642907206937321
1,-0.64180449172976

